Orbit AI: Evaluating Tool-Augmented Agents For Enterprise Question Answering

Enterprise information is commonly stored across multiple platforms rather than in one centralized location. Answering questions about workplace activities may require information from several sources, including project documents, task management systems, and team conversations. Therefore, we evaluate Orbit AI, a tool-based retrieval-augmented generation (RAG) system that uses a ReAct agent implemented with LangGraph to retrieve and combine information from three different workspace sources. We compare three configurations: (1) a standalone LLM without retrieval, (2) document-based RAG, and (3) a multi-tool agent with access to all three sources. The held-out evaluation set contains 80 questions designed for Phase 3 workspace; Gemini 3.5 Flash Lite achieves an accuracy of 86.25% with the complete agent. Document-only RAG achieves 60.00% (26.25 pp higher), and the plain LLM achieves 23.13%. For multi-source questions, the full agent answers 84.38%, while document-only RAG answers 40.63%, a 43.75 pp increase. The evaluated Llama 3.2 configuration with local inference achieves 5.50% overall correctness under rubric v2.2. The Llama 3.2 full-agent configuration achieves a held-out accuracy of 52.50%, which is 1.88 pp higher than the accuracy of document-only RAG. The gain of Gemini is equivalent to 26.25 pp. The comparison must be taken with a pinch of salt, because Gemini was accessed via an API hosted by them, while Llama was run locally via Ollama and the models are of different size. It is therefore not possible to isolate the cause of the performance gaps in this experiment. The paper also addresses the constraints of the evaluation such as the small artificial workspace and the similarity of the Q53 problem to a problem in the system prompt.

==> README.txt <==
Orbit AI LaTeX graph integration

Keep the figures/ folder beside the .tex file and keep your existing references.bib
beside the .tex file. Compile with pdfLaTeX using your normal IEEEtran workflow.

The four plots are generated exclusively from values already present in the
LaTeX tables. Category proportions in Table IV are converted to percentages
for plotting; no experimental measurements were added.

